Quantifying OpenMP: Statistical Insights into Usage and Adoption

In high-performance computing (HPC), the demand for efficient parallel programming models has grown dramatically since the end of Dennard Scaling and the subsequent move to multi-core CPUs. OpenMP stands out as a popular choice due to its simplicity and portability, offering a directive-driven approach for shared-memory parallel programming. Despite its wide adoption, however, there is a lack of comprehensive data on the actual usage of OpenMP constructs, hindering unbiased insights into its popularity and evolution. This paper presents a statistical analysis of OpenMP usage and adoption trends based on a novel and extensive database, HPCORPUS, compiled from GitHub repositories containing C, C++, and Fortran code. The results reveal that OpenMP is the dominant parallel programming model, accounting for 45% of all analyzed parallel APIs. Furthermore, it has demonstrated steady and continuous growth in popularity over the past decade. Analyzing specific OpenMP constructs, the study provides in-depth insights into their usage patterns and preferences across the three languages. Notably, we found that while OpenMP has a strong "common core" of constructs in common usage (while the rest of the API is less used), there are new adoption trends as well, such as simd and target directives for accelerated computing and task for irregular parallelism. Overall, this study sheds light on OpenMP's significance in HPC applications and provides valuable data for researchers and practitioners. It showcases OpenMP's versatility, evolving adoption, and relevance in contemporary parallel programming, underlining its continued role in HPC applications and beyond. These statistical insights are essential for making informed decisions about parallelization strategies and provide a foundation for further advancements in parallel programming models and techniques.

==> results/repos_per_year.update.csv <==
Year,CUDA,OpenCL,OpenACC,SYCL,TBB,Cilk,OpenMP,MPI
2012,1,1,1,1,1,1,1,2
2013,14,31,1,1,13,2,72,61
2014,65,119,2,1,27,15,249,215
2015,101,133,7,1,50,13,407,310
2016,81,75,11,1,27,11,388,265
2017,52,61,4,1,28,5,272,177
2018,45,45,4,1,17,8,199,110
2019,56,52,3,1,33,3,191,124
2020,38,59,2,1,19,3,217,109
2021,54,59,1,3,12,8,267,163
2022,101,109,9,2,39,10,526,258
2023,272,213,18,15,109,19,1093,546

